The MeerKAT Pulsar Timing Array: First Data Release

We present the first 2.5 years of data from the MeerKAT Pulsar Timing Array (MPTA), part of MeerTime, a MeerKAT Large Survey Project. The MPTA aims to precisely measure pulse arrival times from an ensemble of 88 pulsars visible from the Southern Hemisphere, with the goal of contributing to the search, detection and study of nanohertz-frequency gravitational waves as part of the International Pulsar Timing Array. This project makes use of the MeerKAT telescope, and operates with a typical observing cadence of two weeks using the L-band receiver that records data from 856-1712 MHz. We provide a comprehensive description of the observing system, software, and pipelines used and developed for the MeerTime project. The data products made available as part of this data release are from the 78 pulsars that had at least $30$ observations between the start of the MeerTime programme in February 2019 and October 2021. These include both sub-banded and band-averaged arrival times, as well as the initial timing ephemerides, noise models, and the frequency-dependent standard templates (portraits) used to derive pulse arrival times. After accounting for detected noise processes in the data, the frequency-averaged residuals of $67$ of the pulsars achieved a root-mean-square residual precision of $< 1 \mu \rm{s}$. We also present a novel recovery of the clock correction waveform solely from pulsar timing residuals, and an exploration into preliminary findings of interest to the international pulsar timing community. The arrival times, standards and full Stokes parameter calibrated pulsar timing archives are publicly available.

==> LEGACY/legacy.txt <==
% This folder holds old versions of the mnras style files.
%
% Newer versions are not backwards compatible and have been renamed. These old
% copies are therefore provided as a courtesy, so old documents can continue to
% be compiled.
%
% This approach was discussed with, and approved by, the TeX Users Group.

==> readme.txt <==
% readme.txt
%
% MNRAS journal LaTeX package
% v3.0 for LaTeX 2e
%
%
% This work may be distributed and/or modified under the
% conditions of the LaTeX Project Public License, either version 1.3
% of this license or (at your option) any later version.
% The latest version of this license is in
%   http://www.latex-project.org/lppl.txt
% and version 1.3 or later is part of all distributions of LaTeX
% version 2005/12/01 or later.
%
% This work has the LPPL maintenance status `author-maintained'.
% 
% The Current Maintainer of this work is: Royal Astronomical Society,
% MNRAS Editorial Office, who can be contacted on mn@ras.ac.uk
%
% This work consists of all the files listed in readme.txt
%
%
% Last updated 12 November 2021
%
% Copyright (C) Royal Astronomical Society 2021, Blackwell Science 2001,
% Cambridge University Press 1994
%
% See each file for a detailed author list and change log.
%
% This package consists of the following files:

readme.txt          This file

mnras.cls           MNRAS LaTeX document class
mnras.bst           MNRAS BibTeX style

mnras_guide.tex     User guide, LaTeX format
mnras_guide.pdf     User guide, PDF format
mnras_template.tex  A simple template paper

example.eps         An example image used in the guide
example.png         An example image used in the guide
example.ps          An example image used in the guide

legacy\legacy.txt   Description of the legacy releases
legacy\mn2e.cls     v2.2 of mn2e.cls (deprecated)
legacy\mn2e.bst     v1.1b of mn2e.bst (deprecated)


% Disclaimer:
%
% This LaTeX package is provided free to the community in the hope that it
% assists them in preparing papers for the journal Monthly Notices of the
% Royal Astronomical Society.
% The files are provided 'as-is' with no guarantee of their suitability,
% freedom from errors or omissions, or compatibility with any software.
% The Royal Astronomical Society cannot provide user support for this package,
% LaTeX, or for any other software.
% Authors are free to use other styles or programmes if they wish.
% Please see the journal instructions to authors for guidance.
% This disclaimer is in addition to the No Warranty section of the licence,
% at the link given above.
